RPMixer: Shaking Up Time Series Forecasting with Random Projections for Large Spatial-Temporal Data

Spatial-temporal forecasting systems play a crucial role in addressing numerous real-world challenges. In this paper, we investigate the potential of addressing spatial-temporal forecasting problems using general time series forecasting models, i.e., models that do not leverage the spatial relationships among the nodes. We propose a all-Multi-Layer Perceptron (all-MLP) time series forecasting architecture called RPMixer. The all-MLP architecture was chosen due to its recent success in time series forecasting benchmarks. Furthermore, our method capitalizes on the ensemble-like behavior of deep neural networks, where each individual block within the network behaves like a base learner in an ensemble model, particularly when identity mapping residual connections are incorporated. By integrating random projection layers into our model, we increase the diversity among the blocks' outputs, thereby improving the overall performance of the network. Extensive experiments conducted on the largest spatial-temporal forecasting benchmark datasets demonstrate that the proposed method outperforms alternative methods, including both spatial-temporal graph models and general forecasting models.

==> archive/release.txt <==
n_dir=5
engine
engine/data_io
engine/config
engine/train_test
engine/model
n_file=31
#$&*start#$&*.process_dataset.ipynb
{
 "cells": [
  {
   "cell_type": "code",
   "execution_count": null,
   "metadata": {},
   "outputs": [],
   "source": [
    "import os\n",
    "import numpy as np\n",
    "import pandas as pd"
   ]
  },
  {
   "cell_type": "code",
   "execution_count": null,
   "metadata": {},
   "outputs": [],
   "source": [
    "dataset_dir = '/path/to/LTSF-Benchmark' \n",
    "# This folder needs to contain folders \"electricity\", \"traffic\", \n",
    "# \"weather\", and \"ETT-small\".\n",
    "output_dir = '/path/to/the/output/folder'\n",
    "\n",
    "dataset_paths = [\n",
    "    os.path.join(dataset_dir, 'electricity', 'electricity.csv'),\n",
    "    os.path.join(dataset_dir, 'traffic', 'traffic.csv'),\n",
    "    os.path.join(dataset_dir, 'weather', 'weather.csv'),\n",
    "    os.path.join(dataset_dir, 'ETT-small', 'TTh1.csv'),\n",
    "    os.path.join(dataset_dir, 'ETT-small', 'TTh2.csv'),\n",
    "    os.path.join(dataset_dir, 'ETT-small', 'TTm1.csv'),\n",
    "    os.path.join(dataset_dir, 'ETT-small', 'TTm2.csv'),\n",
    "]\n",
    "\n",
    "output_paths = [\n",
    "    os.path.join(output_dir, 'Electricity.npz'),\n",
    "    os.path.join(output_dir, 'Traffic.npz'),\n",
    "    os.path.join(output_dir, 'Weather.npz'),\n",
    "    os.path.join(output_dir, 'ETTh1.npz'),\n",
    "    os.path.join(output_dir, 'ETTh2.npz'),\n",
    "    os.path.join(output_dir, 'ETTm1.npz'),\n",
    "    os.path.join(output_dir, 'ETTm2.npz'),\n",
    "]\n",
    "\n",
    "for dataset_path, output_path in zip(dataset_paths, output_paths):\n",
    "    if os.path.isfile(output_path):\n",
    "        npz = np.load(output_path)\n",
    "        data = npz['data']\n",
    "        print(output_path, data.shape)\n",
    "        continue\n",
    "    data = []\n",
    "    with open(dataset_path, 'r') as f:\n",
    "        for line in f:\n",
    "            line = line.rstrip('\\n')\n",
    "            line = line.split(',')\n",
    "            if line[0] == 'date':\n",
    "                continue\n",
    "            line = line[1:]\n",
    "            line = np.array(line, dtype=float)\n",
    "            data.append(line)\n",
    "    data = np.array(data)\n",
    "    print(output_path, data.shape)\n",
    "    np.savez_compressed(output_path, data=data)\n"
   ]
  },
  {
   "cell_type": "code",
   "execution_count": null,
   "metadata": {},
   "outputs": [],
   "source": [
    "def process_dataset(dataset_dir, output_dir, dataset_names, suffix, is_agg):\n",
    "    subset_names = ['ca', 'gba', 'gla', 'sd', ]\n",
    "    subset_districts = [None, [4, ], [7, 8, 12, ], [11, ], ]\n",
    "    direction_map = {'E': 0, 'W': 1, 'S': 2, 'N': 3, }\n",
    "\n",
    "    meta_path = os.path.join(\n",
    "        dataset_dir, 'ca_meta.csv')\n",
    "\n",
    "    for subset_name, subset_district in zip(subset_names, subset_districts):\n",
    "        output_path = os.path.join(\n",
    "            output_dir, f'{subset_name}_his_{suffix}.npz')\n",
    "        if os.path.isfile(output_path):\n",
    "            npz = np.load(output_path)\n",
    "            data = npz['data']\n",
    "            print(output_path, data.shape)\n",
    "            continue\n",
    "\n",
    "        subset_id = []\n",
    "        lat = []\n",
    "        lng = []\n",
    "        direction = []\n",
    "        with open(meta_path, 'r') as f:\n",
    "            for line in f:\n",
    "                line = line.rstrip('\\n')\n",
    "                line = line.split(',')\n",
    "                if line[0] == 'ID':\n",
    "                    continue\n",
    "\n",
    "                district = int(line[3])\n",
    "                if subset_district is None or district in subset_district:\n",
    "                    subset_id.append(line[0])\n",
    "                    lat.append(float(line[1]))\n",
    "                    lng.append(float(line[2]))\n",
    "                    direction.append(direction_map[line[8]])\n",
    "\n",
    "        df = pd.DataFrame()\n",
    "        tod = []\n",
    "        dow = []\n",
    "\n",
    "        for dataset_name in dataset_names:\n",
    "            dataset_path = os.path.join(dataset_dir, dataset_name)\n",
    "            df_tmp = pd.read_hdf(dataset_path)\n",
    "            if subset_district is not None:\n",
    "                df_tmp = df_tmp[subset_id]\n",
    "            if is_agg:\n",
    "                df_tmp = df_tmp.resample('15T').mean().round(0)\n",
    "            df_tmp = df_tmp.fillna(0)\n",
    "            tod_ = (df_tmp.index.values - df_tmp.index.values.astype('datetime64[D]')) / np.timedelta64(1, 'D')\n",
    "            dow_ = df_tmp.index.dayofweek / 7\n",
    "\n",
    "            tod.append(tod_)\n",
    "            dow.append(dow_)\n",
    "\n",
    "            df = pd.concat([df, df_tmp, ], ignore_index=True)\n",
    "\n",
    "        data = df.values\n",
    "\n",
    "        tod = np.concatenate(tod, axis=0)\n",
    "        dow = np.concatenate(dow, axis=0)\n",
    "\n",
    "        lat = np.array(lat)\n",
    "        lng = np.array(lng)\n",
    "        direction = np.array(direction)\n",
    "        print(output_path, data.shape)\n",
    "        np.savez_compressed(\n",
    "            output_path, data=data, tod=tod, dow=dow, lat=lat, lng=lng, \n",
    "            direction=direction)\n",
    "        "
   ]
  },
  {
   "cell_type": "code",
   "execution_count": null,
   "metadata": {},
   "outputs": [],
   "source": [
    "dataset_dir = '/path/to/the/folder/contains/raw_files' \n",
    "# This folder needs to contain \"ca_his_raw_2019.h5\" and \"ca_meta.csv\".\n",
    "output_dir = '/path/to/the/output/folder'\n",
    "\n",
    "dataset_names = [\n",
    "    'ca_his_raw_2019.h5',\n",
    "]\n",
    "\n",
    "suffix = '2019_agg'\n",
    "process_dataset(dataset_dir, output_dir, dataset_names, suffix, True)\n"
   ]
  }
 ],
 "metadata": {
  "kernelspec": {
   "display_name": "py39",
   "language": "python",
   "name": "python3"
  },
  "language_info": {
   "codemirror_mode": {
    "name": "ipython",
    "version": 3
   },
   "file_extension": ".py",
   "mimetype": "text/x-python",
   "name": "python",
   "nbconvert_exporter": "python",
   "pygments_lexer": "ipython3",
   "version": "3.9.7"
  },
  "orig_nbformat": 4
 },
 "nbformat": 4,
 "nbformat_minor": 2
}

#$&*end#$&*
#$&*start#$&*.script_1nn_largest.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import joblib
import argparse
import numpy as np
from engine.util import check_dir
from engine.util import parse_config
from engine.data_io import get_largest_loader as get_loader
from engine.train_test import get_largest_metric as get_metric
from engine.model import OneNNRegr


def main_wrapper():
    parser = argparse.ArgumentParser()
    parser.add_argument('--data_name')
    parser.add_argument('--method_name')
    parser.add_argument('--n_worker', type=int)

    args = parser.parse_args()
    data_name = args.data_name
    method_name = args.method_name
    n_worker = args.n_worker
    main(data_name, method_name, n_worker)


def main(data_name, method_name, n_worker):
    neighbor_dir = os.path.join(
        '.', 'neighbor', data_name)
    result_dir = os.path.join(
        '.', 'result', data_name)
    check_dir(neighbor_dir)
    check_dir(result_dir)

    neighbor_path = os.path.join(
        neighbor_dir, f'{method_name}.npz')
    result_path = os.path.join(
        result_dir, f'{method_name}.joblib')
    if os.path.isfile(result_path):
        return

    data_config = os.path.join(
        '.', 'config', f'{data_name}.config')
    data_config = parse_config(data_config, verbose=True)

    method_config = os.path.join(
        '.', 'config', f'{method_name}.config')
    method_config = parse_config(method_config, verbose=True)
    method_config['model']['model_name'] = '1NN'
    data_config['data']['seq_len'] = method_config['model']['seq_len']
    data_config['model'] = method_config['model']

    pred_len = int(data_config['data']['pred_len'])
    seq_len = int(method_config['model']['seq_len'])

    _, dataset_train = get_loader(
        'train', data_config, n_worker)
    _, dataset_valid = get_loader(
        'valid', data_config, n_worker)
    _, dataset_test = get_loader(
        'test', data_config, n_worker)

    model = OneNNRegr(
        seq_len, pred_len)
    model.fit(dataset_train.data)

    if os.path.isfile(neighbor_path):
        neighbor_pkl = np.load(neighbor_path)
        neighbor_train = neighbor_pkl['neighbor_train']
        neighbor_valid = neighbor_pkl['neighbor_valid']
        neighbor_test = neighbor_pkl['neighbor_test']

        neighbor_train = neighbor_train.astype(int)
        neighbor_valid = neighbor_valid.astype(int)
        neighbor_test = neighbor_test.astype(int)

        gtrue_valid, pred_valid = model.predict_from_neighbor(
            dataset_valid.data, neighbor_valid)
        gtrue_test, pred_test = model.predict_from_neighbor(
            dataset_test.data, neighbor_test)
    else:
        _, _, neighbor_train = model.predict(
            dataset_train.data, return_neighbor=True)
        gtrue_valid, pred_valid, neighbor_valid = model.predict(
            dataset_valid.data, return_neighbor=True)
        gtrue_test, pred_test, neighbor_test = model.predict(
            dataset_test.data, return_neighbor=True)
        np.savez_compressed(
            neighbor_path,
            neighbor_train=neighbor_train,
            neighbor_valid=neighbor_valid,
            neighbor_test=neighbor_test)

    pred_valid = dataset_valid.inverse_transform(pred_valid)
    gtrue_valid = dataset_valid.inverse_transform(gtrue_valid)
    pred_test = dataset_test.inverse_transform(pred_test)
    gtrue_test = dataset_test.inverse_transform(gtrue_test)

    metric_valid = get_metric(pred_valid, gtrue_valid)
    metric_test = get_metric(pred_test, gtrue_test)

    result_pkl = {}
    result_pkl['metric_valid'] = metric_valid
    result_pkl['metric_test'] = metric_test
    result_pkl['n_param'] = 0
    joblib.dump(result_pkl, result_path)


if __name__ == '__main__':
    main_wrapper()

#$&*end#$&*
#$&*start#$&*.script_all_exp.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import argparse
import random
from script_nn_largest import main as main_nn_largest
from script_nn_ltsf import main as main_nn_ltsf
from script_1nn_largest import main as main_1nn_largest


def main():
    parser = argparse.ArgumentParser()
    parser.add_argument('--n_worker', type=int, default=32)

    args = parser.parse_args()
    n_worker = args.n_worker

    exp_setup = []
    data_names = ['ETTh1', 'ETTh2', 'ETTm1', 'ETTm2',
                  'Weather', 'Electricity', 'Traffic', ]
    method_names = ['rpm_0001', 'rpm_0002', 'rpm_0001', 'rpm_0002',
                    'rpm_0003', 'rpm_0004', 'rpm_0005',]
    for data_name, method_name in zip(data_names, method_names):
        for config_id in range(4):
            data_name_ = f'{data_name}_{config_id:04d}'
            exp_setup.append(
                [data_name_, method_name, main_nn_ltsf, ])

    data_names = [
        'ca_his_2019_agg_0000',
        'gba_his_2019_agg_0000',
        'gla_his_2019_agg_0000',
        'sd_his_2019_agg_0000',
    ]
    method_name = '1nn_0000'
    for data_name in data_names:
        exp_setup.append(
            [data_name, method_name, main_1nn_largest, ])

    method_names = ['lin_0000', 'tsm_0000', 'rpm_0000', ]
    for data_name in data_names:
        for method_name in method_names:
            exp_setup.append(
                [data_name, method_name, main_nn_largest, ])

    random.shuffle(exp_setup)
    for data_name, method_name, main_fun in exp_setup:
        print(data_name, method_name)
        main_fun(data_name, method_name, n_worker)


if __name__ == '__main__':
    main()

#$&*end#$&*
#$&*start#$&*.script_config.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
from engine.util import check_dir
from engine.config import get_datasets
from engine.config import get_methods


def main():
    ltsf_dir = '/path/to/the/ltsf_benchmark/output/folder/'
    largest_dir = '/path/to/the/largest/output/folder/'

    config_dir = os.path.join(
        '.', 'config')
    check_dir(config_dir)
    get_datasets(config_dir, largest_dir, ltsf_dir)
    get_methods(config_dir)


if __name__ == '__main__':
    main()

#$&*end#$&*
#$&*start#$&*.script_1nn_ltsf.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import joblib
import argparse
import numpy as np
from engine.util import check_dir
from engine.util import parse_config
from engine.data_io import get_ltsf_loader as get_loader
from engine.train_test import get_ltsf_metric as get_metric
from engine.model import OneNNRegr


def main_wrapper():
    parser = argparse.ArgumentParser()
    parser.add_argument('--data_name')
    parser.add_argument('--method_name')
    parser.add_argument('--n_worker', type=int)

    args = parser.parse_args()
    data_name = args.data_name
    method_name = args.method_name
    n_worker = args.n_worker
    main(data_name, method_name, n_worker)


def main(data_name, method_name, n_worker):
    neighbor_dir = os.path.join(
        '.', 'neighbor', data_name)
    result_dir = os.path.join(
        '.', 'result', data_name)
    check_dir(neighbor_dir)
    check_dir(result_dir)

    neighbor_path = os.path.join(
        neighbor_dir, f'{method_name}.npz')
    result_path = os.path.join(
        result_dir, f'{method_name}.joblib')
    if os.path.isfile(result_path):
        return

    data_config = os.path.join(
        '.', 'config', f'{data_name}.config')
    data_config = parse_config(data_config, verbose=True)

    method_config = os.path.join(
        '.', 'config', f'{method_name}.config')
    method_config = parse_config(method_config, verbose=True)
    method_config['model']['model_name'] = '1NN'
    data_config['data']['seq_len'] = method_config['model']['seq_len']
    data_config['model'] = method_config['model']

    pred_len = int(data_config['data']['pred_len'])
    seq_len = int(method_config['model']['seq_len'])

    _, dataset_train = get_loader(
        'train', data_config, n_worker)
    _, dataset_valid = get_loader(
        'valid', data_config, n_worker)
    _, dataset_test = get_loader(
        'test', data_config, n_worker)

    model = OneNNRegr(
        seq_len, pred_len)
    model.fit(dataset_train.data)

    if os.path.isfile(neighbor_path):
        neighbor_pkl = np.load(neighbor_path)
        neighbor_train = neighbor_pkl['neighbor_train']
        neighbor_valid = neighbor_pkl['neighbor_valid']
        neighbor_test = neighbor_pkl['neighbor_test']

        neighbor_train = neighbor_train.astype(int)
        neighbor_valid = neighbor_valid.astype(int)
        neighbor_test = neighbor_test.astype(int)

        gtrue_valid, pred_valid = model.predict_from_neighbor(
            dataset_valid.data, neighbor_valid)
        gtrue_test, pred_test = model.predict_from_neighbor(
            dataset_test.data, neighbor_test)
    else:
        _, _, neighbor_train = model.predict(
            dataset_train.data, return_neighbor=True)
        gtrue_valid, pred_valid, neighbor_valid = model.predict(
            dataset_valid.data, return_neighbor=True)
        gtrue_test, pred_test, neighbor_test = model.predict(
            dataset_test.data, return_neighbor=True)
        np.savez_compressed(
            neighbor_path,
            neighbor_train=neighbor_train,
            neighbor_valid=neighbor_valid,
            neighbor_test=neighbor_test)

    metric_valid = get_metric(pred_valid, gtrue_valid)
    metric_test = get_metric(pred_test, gtrue_test)

    result_pkl = {}
    result_pkl['metric_valid'] = metric_valid
    result_pkl['metric_test'] = metric_test
    result_pkl['n_param'] = 0
    joblib.dump(result_pkl, result_path)


if __name__ == '__main__':
    main_wrapper()

#$&*end#$&*
#$&*start#$&*.readme.md
## Environment
The code has been tested in the following environment:
* python=3.10.11
* numpy=1.24.3
* scipy=1.10.1
* pandas=1.5.3
* torch=2.0.1
* pyscamp=4.0.0

## Procedure
To reproduce the experiments, please follow the steps below:
1. Download the LargeST dataset from https://github.com/liuxu77/LargeST/
2. Download the LTSF-Benchmark dataset from https://github.com/cure-lab/LTSF-Linear/
3. In ```process_dataset.ipynb```, change the path on line 1 of the second block to the directory containing the LTSF-Benchmark dataset.
4. In ```process_dataset.ipynb```, change the path on line 4 of the second block to your desired output directory.
5. In ```process_dataset.ipynb```, change the path on line 1 of the fourth block to the directory containing the LargeST dataset.
6. In ```process_dataset.ipynb```, change the path on line 3 of the fourth block to your desired output directory.
7. Run ```process_dataset.ipynb``` to process the datasets.
8. In ```script_config.py```, change the paths on lines 14 and 15 to the directories containing the output datasets.
9. Run ```script_config.py``` to generate config files.
10. Run ```script_all_exp.py``` to execute the experiments.
11. Run ```script_result.py``` to print the experiment results.
#$&*end#$&*
#$&*start#$&*.script_nn_largest.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import copy
import argparse
import torch
from engine.util import check_dir
from engine.util import parse_config
from engine.data_io import get_seq_dim
from engine.data_io import get_largest_loader as get_loader
from engine.model import get_model
from engine.train_test import nn_train
from engine.train_test import largest_mae_loss as loss_fun
from engine.train_test import get_largest_metric as get_metric


def main_wrapper():
    parser = argparse.ArgumentParser()
    parser.add_argument('--data_name')
    parser.add_argument('--method_name')
    parser.add_argument('--n_worker', type=int)

    args = parser.parse_args()
    data_name = args.data_name
    method_name = args.method_name
    n_worker = args.n_worker
    main(data_name, method_name, n_worker)


def main(data_name, method_name, n_worker):
    model_dir = os.path.join(
        '.', 'model', data_name)
    result_dir = os.path.join(
        '.', 'result', data_name)
    check_dir(model_dir)
    check_dir(result_dir)

    data_config = os.path.join(
        '.', 'config', f'{data_name}.config')
    data_config = parse_config(data_config, verbose=True)

    method_config = os.path.join(
        '.', 'config', f'{method_name}.config')
    method_config = parse_config(method_config, verbose=True)

    config = copy.deepcopy(method_config)
    config['data'] = data_config['data']
    config['data']['seq_len'] = config['model']['seq_len']
    config['model']['pred_len'] = config['data']['pred_len']
    config['model']['seq_dim'] = get_seq_dim(config)
    feature_variant = int(config['data']['feature_variant'])
    seq_len = int(config['data']['seq_len'])
    if feature_variant == 0:
        feat_dim = 0
    elif feature_variant == 1:
        feat_dim = seq_len * 2
    elif feature_variant == 2:
        feat_dim = 10
    config['model']['feat_dim'] = feat_dim

    if torch.cuda.is_available():
        device = 'cuda'
    else:
        device = 'cpu'
    print(device)

    fmt_str = '{0:04d}'
    model_path = os.path.join(
        model_dir, f'{method_name}_{fmt_str}.pt')
    result_path = os.path.join(
        result_dir, f'{method_name}_{fmt_str}.joblib')

    is_inverse = True
    model = get_model(config)
    nn_train(model, model_path, result_path, config,
             get_loader, loss_fun, get_metric, is_inverse,
             device, n_worker)

if __name__ == '__main__':
    main_wrapper()

#$&*end#$&*
#$&*start#$&*.script_nn_ltsf.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import copy
import argparse
import torch
from engine.util import check_dir
from engine.util import parse_config
from engine.data_io import get_seq_dim
from engine.data_io import get_ltsf_loader as get_loader
from engine.model import get_model
from engine.train_test import nn_train
from engine.train_test import ltsf_mse_loss as loss_fun
from engine.train_test import get_ltsf_metric as get_metric


def main_wrapper():
    parser = argparse.ArgumentParser()
    parser.add_argument('--data_name')
    parser.add_argument('--method_name')
    parser.add_argument('--n_worker', type=int)

    args = parser.parse_args()
    data_name = args.data_name
    method_name = args.method_name
    n_worker = args.n_worker
    main(data_name, method_name, n_worker)


def main(data_name, method_name, n_worker):
    model_dir = os.path.join(
        '.', 'model', data_name)
    result_dir = os.path.join(
        '.', 'result', data_name)
    check_dir(model_dir)
    check_dir(result_dir)

    data_config = os.path.join(
        '.', 'config', f'{data_name}.config')
    data_config = parse_config(data_config, verbose=True)

    method_config = os.path.join(
        '.', 'config', f'{method_name}.config')
    method_config = parse_config(method_config, verbose=True)

    config = copy.deepcopy(method_config)
    config['data'] = data_config['data']
    config['data']['seq_len'] = config['model']['seq_len']
    config['model']['pred_len'] = config['data']['pred_len']
    config['model']['seq_dim'] = get_seq_dim(config)
    config['model']['feat_dim'] = 0

    if torch.cuda.is_available():
        device = 'cuda'
    else:
        device = 'cpu'
    print(device)

    fmt_str = '{0:04d}'
    model_path = os.path.join(
        model_dir, f'{method_name}_{fmt_str}.pt')
    result_path = os.path.join(
        result_dir, f'{method_name}_{fmt_str}.joblib')

    is_inverse = False
    model = get_model(config)
    nn_train(model, model_path, result_path, config,
             get_loader, loss_fun, get_metric, is_inverse,
             device, n_worker)


if __name__ == '__main__':
    main_wrapper()

#$&*end#$&*
#$&*start#$&*.script_result.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import joblib
import numpy as np
from scipy.stats import rankdata
from engine.util import check_dir


def print_largest_header():
    return ('config_name,n_param,mae,rmse,mape,mae,rmse,mape,'
            'mae,rmse,mape,mae,rmse,mape,')


def print_largest_score(metric_test, method_name):
    config_score = (f"{metric_test['mae'][2]:.2f},"
                    f"{metric_test['rmse'][2]:.2f},"
                    f"{metric_test['mape'][2]:.2f},"
                    f"{metric_test['mae'][5]:.2f},"
                    f"{metric_test['rmse'][5]:.2f},"
                    f"{metric_test['mape'][5]:.2f},"
                    f"{metric_test['mae'][11]:.2f},"
                    f"{metric_test['rmse'][11]:.2f},"
                    f"{metric_test['mape'][11]:.2f},"
                    f"{np.mean(metric_test['mae']):.2f},"
                    f"{np.mean(metric_test['rmse']):.2f},"
                    f"{np.mean(metric_test['mape']):.2f},")
    sorting_score = [np.mean(metric_test['mae']),
                     np.mean(metric_test['rmse']),
                     np.mean(metric_test['mape']),]
    return config_score, sorting_score


def print_ltsf_header():
    return 'config_name,n_param,mse,mae,'


def print_ltsf_score(metric_test, method_name):
    config_score = (f"{metric_test['mse']:.3f},"
                    f"{metric_test['mae']:.3f},")
    sorting_score = [metric_test['mse'], metric_test['mae'],]
    return config_score, sorting_score


def print_table(method_names, data_name, print_score):
    output_str = ''
    config_strs = []
    config_scores = []
    sorting_scores = []

    n_total = 0
    n_done = 0

    result_dir = os.path.join(
        '.', 'result', f'{data_name}')
    for method_name in method_names:
        n_total += 1
        config_str = f'{method_name}'

        if '1nn' in method_name:
            result_path = os.path.join(
                result_dir, f'{method_name}.joblib')
        else:
            result_path = os.path.join(
                result_dir, f'{method_name}_9999.joblib')
        if not os.path.isfile(result_path):
            continue
        n_done += 1

        result_pkl = joblib.load(result_path)
        metric_test = result_pkl['metric_test']
        config_score, sorting_score = print_score(
            metric_test, method_name)
        config_score = f"{result_pkl['n_param']}," + config_score

        config_strs.append(config_str)
        config_scores.append(config_score)
        sorting_scores.append(sorting_score)

    if n_done == 0:
        return ''
    sorting_scores = np.array(sorting_scores)
    sorting_scores = rankdata(sorting_scores, axis=0)
    sorting_scores = np.mean(sorting_scores, axis=1)
    order = np.argsort(sorting_scores)

    config_strs_ = []
    config_scores_ = []
    for idx in order:
        config_strs_.append(config_strs[idx])
        config_scores_.append(config_scores[idx])
    config_strs = config_strs_
    config_scores = config_scores_

    for config_str, config_score in zip(config_strs, config_scores):
        output_str += f'{config_str},{config_score}\n'
    return output_str


def main():
    result_dir = os.path.join(
        '.', 'result')
    check_dir(result_dir)
    result_path = os.path.join(
        result_dir, 'result_table.csv')
    output_str = ''

    data_names = [
        'sd_his_2019_agg_0000',
        'gba_his_2019_agg_0000',
        'gla_his_2019_agg_0000',
        'ca_his_2019_agg_0000',
    ]
    method_names = ['1nn_0000', 'lin_0000', 'tsm_0000', 'rpm_0000', ]

    for data_name in data_names:
        output_str += f'{data_name}\n'
        output_str += f'{print_largest_header()}\n'
        output_str += print_table(
            method_names, data_name, print_largest_score)
        output_str += f'\n'

    data_names = [
        'ETTh1_0000', 'ETTh1_0001',
        'ETTh1_0002', 'ETTh1_0003',
        'ETTh2_0000', 'ETTh2_0001',
        'ETTh2_0002', 'ETTh2_0003',
        'ETTm1_0000', 'ETTm1_0001',
        'ETTm1_0002', 'ETTm1_0003',
        'ETTm2_0000', 'ETTm2_0001',
        'ETTm2_0002', 'ETTm2_0003',
        'Weather_0000', 'Weather_0001',
        'Weather_0002', 'Weather_0003',
        'Electricity_0000', 'Electricity_0001',
        'Electricity_0002', 'Electricity_0003',
        'Traffic_0000', 'Traffic_0001',
        'Traffic_0002', 'Traffic_0003',
    ]
    method_names = ['rpm_0001', 'rpm_0002', 'rpm_0003',
                    'rpm_0004', 'rpm_0005', ]

    for data_name in data_names:
        output_str += f'{data_name}\n'
        output_str += f'{print_ltsf_header()}\n'
        output_str += print_table(
            method_names, data_name, print_ltsf_score)
        output_str += f'\n'

    with open(result_path, 'w') as f:
        f.write(output_str)


if __name__ == '__main__':
    main()

#$&*end#$&*
#$&*start#$&*.engine/util.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import configparser
import pathlib
from collections import OrderedDict


def parse_config(config_path, verbose=False):
    parser = configparser.ConfigParser()
    parser.read(config_path)
    if verbose:
        print(config_path)
    config_dict = OrderedDict()
    for key_0 in parser:
        config_dict[key_0] = OrderedDict()
        for key_1 in parser[key_0]:
            val = parser[key_0][key_1]
            if val == 'None':
                val = None
            config_dict[key_0][key_1] = val
            if verbose:
                print(f'  {key_0}.{key_1}={val}')
    return config_dict


def check_dir(dir_path):
    path = pathlib.Path(dir_path)
    path.mkdir(parents=True, exist_ok=True)

#$&*end#$&*
#$&*start#$&*.engine/__init__.py

#$&*end#$&*
#$&*start#$&*.engine/data_io/util.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np


def get_seq_dim(config):
    data_path = config['data']['data_path']
    data = np.load(data_path)['data']
    return data.shape[1]

#$&*end#$&*
#$&*start#$&*.engine/data_io/largest_io.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np
from joblib import Parallel
from joblib import delayed
from torch.utils.data import Dataset
from torch.utils.data import DataLoader


def _normalize(data):
    data_mu = np.mean(data)
    data_sigma = np.std(data)
    if data_sigma < 1e-06:
        data_sigma = 1
    data -= data_mu
    data /= data_sigma
    return data


def _convert_circular(data):
    data_0 = np.cos(data * 2 * np.pi)
    data_1 = np.sin(data * 2 * np.pi)
    return np.array([data_0, data_1, ])


class TimeSeries(Dataset):
    def __init__(self, data, tod, dow, lat, lng, direction,
                 seq_len, pred_len, partition,
                 frac_test=0.2, frac_valid=0.2, frac_train=0.6,
                 feature_variant=1):
        assert partition in ['train', 'valid', 'test', ]

        self.seq_len = seq_len
        self.pred_len = pred_len

        n_data = data.shape[0]
        n_test = int(n_data * frac_test)
        n_valid = int(n_data * frac_valid)
        data_usage = frac_test + frac_valid + frac_train
        if np.isclose(data_usage, 1.0):
            n_train = n_data - n_test - n_valid
            n_nonuse = 0
        else:
            n_train = int(n_data * frac_train)
            n_nonuse = n_data - n_test - n_valid - n_train

        train_start = max(0, n_nonuse - seq_len)
        train_end = n_nonuse + n_train
        data_mu = np.mean(data[train_start:train_end, :],
                          axis=0, keepdims=True)
        data_sigma = np.std(data[train_start:train_end, :],
                            axis=0, keepdims=True)
        data_sigma[0, data_sigma[0, :] < 1e-6] = 1

        self.data_mu = np.expand_dims(data_mu.T, 0)
        self.data_sigma = np.expand_dims(data_sigma.T, 0)

        if partition == 'train':
            segment_start = max(0, n_nonuse - seq_len)
            segment_end = n_nonuse + n_train
        elif partition == 'valid':
            segment_start = n_nonuse + n_train - seq_len
            segment_end = n_nonuse + n_train + n_valid
        elif partition == 'test':
            segment_start = n_nonuse + n_train + n_valid - seq_len
            segment_end = n_data

        self.partition = partition
        self.feature_variant = feature_variant
        self.data = ((data[segment_start:segment_end, :] - data_mu) /
                     data_sigma)
        self.tod = tod[segment_start:segment_end]
        self.dow = dow[segment_start:segment_end]

        self.lat = np.expand_dims(_normalize(lat), 1)
        self.lng = np.expand_dims(_normalize(lng), 1)
        self.direction = np.zeros((direction.shape[0], 4))
        self.direction[direction == 0, 0] = 1
        self.direction[direction == 1, 1] = 1
        self.direction[direction == 2, 2] = 1
        self.direction[direction == 3, 3] = 1
        self.direction[:, 0] = _normalize(self.direction[:, 0])
        self.direction[:, 1] = _normalize(self.direction[:, 1])
        self.direction[:, 2] = _normalize(self.direction[:, 2])
        self.direction[:, 3] = _normalize(self.direction[:, 3])
        self.n_data = self.data.shape[0] - seq_len - pred_len + 1

    def __len__(self):
        return self.n_data

    def __getitem__(self, index):
        feature_variant = self.feature_variant

        seq_len = self.seq_len
        pred_len = self.pred_len

        x_start = index
        x_end = x_start + seq_len

        y_start = x_end
        y_end = y_start + pred_len

        data_x = self.data[x_start:x_end, :].T
        data_y = self.data[y_start:y_end, :].T

        if feature_variant == 0:
            pass  # no feature is used
        if feature_variant == 1:
            n_dim = data_x.shape[0]
            feat_x = np.concatenate(
                (self.tod[x_start:x_end], self.dow[x_start:x_end], ),
                axis=0)
            feat_x = np.tile(feat_x, (n_dim, 1))
            data_x = np.concatenate((data_x, feat_x, ), axis=1)
        elif feature_variant == 2:
            n_dim = data_x.shape[0]
            tod_feat = _convert_circular(self.tod[x_end])
            dow_feat = _convert_circular(self.dow[x_end])

            time_feat = np.concatenate(
                (tod_feat, dow_feat, ), axis=0)
            time_feat = np.tile(time_feat, (n_dim, 1))
            data_x = np.concatenate(
                (data_x, time_feat, self.lat, self.lng,
                 self.direction, ), axis=1)
            # seq_len + 4 + 1 + 1 + 4
        return data_x, data_y

    def inverse_transform(self, data):
        data = (data * self.data_sigma) + self.data_mu
        return data


def get_time_series_loader(partition, config, n_worker):
    data_path = config['data']['data_path']

    seq_len = int(config['data']['seq_len'])
    pred_len = int(config['data']['pred_len'])
    frac_test = float(config['data']['frac_test'])
    frac_valid = float(config['data']['frac_valid'])
    frac_train = float(config['data']['frac_train'])
    feature_variant = int(config['data']['feature_variant'])

    batch_size = int(config['model']['batch_size'])

    shuffle_flag = False
    drop_last_flag = False
    if partition == 'train':
        shuffle_flag = True
        drop_last_flag = True

    data = np.load(data_path)['data']
    tod = np.load(data_path)['tod']
    dow = np.load(data_path)['dow']
    lat = np.load(data_path)['lat']
    lng = np.load(data_path)['lng']
    direction = np.load(data_path)['direction']
    dataset = TimeSeries(
        data, tod, dow, lat, lng, direction, seq_len, pred_len, partition,
        frac_test=frac_test, frac_valid=frac_valid, frac_train=frac_train,
        feature_variant=feature_variant)
    data_loader = DataLoader(
        dataset,
        batch_size=batch_size,
        shuffle=shuffle_flag,
        num_workers=n_worker,
        drop_last=drop_last_flag)
    return data_loader, dataset

#$&*end#$&*
#$&*start#$&*.engine/data_io/__init__.py
from .largest_io import get_time_series_loader as get_largest_loader
from .ltsf_io import get_time_series_loader as get_ltsf_loader
from .util import get_seq_dim

#$&*end#$&*
#$&*start#$&*.engine/data_io/ltsf_io.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np
from torch.utils.data import Dataset
from torch.utils.data import DataLoader


class TimeSeries(Dataset):
    def __init__(self, data_name, data, seq_len, pred_len, partition):
        assert partition in ['train', 'valid', 'test', ]

        self.seq_len = seq_len
        self.pred_len = pred_len

        n_data = data.shape[0]
        if data_name in ['ETTm1', 'ETTm1', ]:
            train_end = 12 * 30 * 24 * 4
            val_end = train_end + 4 * 30 * 24 * 4
            test_end = val_end + 4 * 30 * 24 * 4
        elif data_name in ['ETTh1', 'ETTh1', ]:
            train_end = 12 * 30 * 24
            val_end = train_end + 4 * 30 * 24
            test_end = val_end + 4 * 30 * 24
        else:
            train_end = int(n_data * 0.7)
            val_end = n_data - int(n_data * 0.2)
            test_end = n_data

        data_mu = np.mean(data[:train_end, :],
                          axis=0, keepdims=True)
        data_sigma = np.std(data[:train_end, :],
                            axis=0, keepdims=True)
        data_sigma[0, data_sigma[0, :] < 1e-6] = 1

        self.data_mu = np.expand_dims(data_mu.T, 0)
        self.data_sigma = np.expand_dims(data_sigma.T, 0)

        if partition == 'train':
            segment_start = 0
            segment_end = train_end
        elif partition == 'valid':
            segment_start = train_end - seq_len
            segment_end = val_end
        elif partition == 'test':
            segment_start = val_end - seq_len
            segment_end = n_data

        self.data = ((data[segment_start:segment_end, :] - data_mu) /
                     data_sigma)
        self.n_data = self.data.shape[0] - seq_len - pred_len + 1

    def __len__(self):
        return self.n_data

    def __getitem__(self, index):
        seq_len = self.seq_len
        pred_len = self.pred_len

        x_start = index
        x_end = x_start + seq_len

        y_start = x_end
        y_end = y_start + pred_len

        data_x = self.data[x_start:x_end, :].T
        data_y = self.data[y_start:y_end, :].T
        return data_x, data_y

    def inverse_transform(self, data):
        data = (data * self.data_sigma) + self.data_mu
        return data


def get_time_series_loader(partition, config, n_worker):
    data_path = config['data']['data_path']

    data_name = config['data']['data_name']
    seq_len = int(config['data']['seq_len'])
    pred_len = int(config['data']['pred_len'])
    batch_size = int(config['model']['batch_size'])

    shuffle_flag = False
    drop_last_flag = False
    if partition == 'train':
        shuffle_flag = True
        drop_last_flag = True

    data = np.load(data_path)['data']

    dataset = TimeSeries(
        data_name, data, seq_len, pred_len, partition)
    data_loader = DataLoader(
        dataset,
        batch_size=batch_size,
        shuffle=shuffle_flag,
        num_workers=n_worker,
        drop_last=drop_last_flag)
    return data_loader, dataset

#$&*end#$&*
#$&*start#$&*.engine/config/dataset_config.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
from .util import write_config


def _get_largest_dataset(config_dir, data_dir, data_name, pred_len, config_id):
    data_path = os.path.join(data_dir, f'{data_name}.npz')

    frac_test = 0.2
    frac_valid = 0.2
    frac_train = 0.6

    feature_variant = 1

    config_dict = {}
    config_dict['data'] = {}
    config_dict['data']['data_name'] = data_name
    config_dict['data']['data_path'] = data_path
    config_dict['data']['pred_len'] = pred_len
    config_dict['data']['frac_test'] = frac_test
    config_dict['data']['frac_valid'] = frac_valid
    config_dict['data']['frac_train'] = frac_train
    config_dict['data']['feature_variant'] = feature_variant

    config_path = os.path.join(
        config_dir, f'{data_name}_{config_id:04d}.config')
    write_config(config_dict, config_path)


def _get_ltsf_dataset(config_dir, data_dir, data_name, pred_len, config_id):
    data_path = os.path.join(data_dir, f'{data_name}.npz')

    config_dict = {}
    config_dict['data'] = {}
    config_dict['data']['data_name'] = data_name
    config_dict['data']['data_path'] = data_path
    config_dict['data']['pred_len'] = pred_len

    config_path = os.path.join(
        config_dir, f'{data_name}_{config_id:04d}.config')
    write_config(config_dict, config_path)



def get_datasets(config_dir, largest_dir, ltsf_dir):
    pred_len = 12
    data_names = [
        'ca_his_2019_agg',
        'gba_his_2019_agg',
        'gla_his_2019_agg',
        'sd_his_2019_agg',
    ]

    for data_name in data_names:
        config_id = 0
        _get_largest_dataset(
            config_dir, largest_dir, data_name, pred_len, config_id)


    pred_lens = [96, 192, 336, 720, ]
    data_names = [
        'Electricity',
        'Traffic',
        'Weather',
        'ETTh1',
        'ETTh2',
        'ETTm1',
        'ETTm2',
    ]
    for data_name in data_names:
        config_id = 0
        for pred_len in pred_lens:
            _get_ltsf_dataset(
                config_dir, ltsf_dir, data_name, pred_len, config_id)
            config_id += 1

#$&*end#$&*
#$&*start#$&*.engine/config/util.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import configparser


def write_config(config_dict, config_path):
    config_parser = configparser.ConfigParser()
    for key in config_dict:
        config_parser[key] = config_dict[key]

    with open(config_path, 'w') as f:
        config_parser.write(f)
#$&*end#$&*
#$&*start#$&*.engine/config/__init__.py
from .dataset_config import get_datasets
from .method_config import get_methods

#$&*end#$&*
#$&*start#$&*.engine/config/method_config.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
from .util import write_config


def get_methods(config_dir):
    prefix = '1nn'
    config_id = 0
    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_1nneighbor()
    write_config(config_dict, config_path)

    prefix = 'lin'
    config_id = 0
    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_linear()
    write_config(config_dict, config_path)

    prefix = 'tsm'
    config_id = 0
    config_path = os.path.join(
        config_dir, f'{prefix}_{config_id:04d}.config')
    config_dict = _get_tsmixer()
    write_config(config_dict, config_path)

    prefix = 'rpm'
    config_id = 0
    for config_dict in _get_rpmixer():
        config_path = os.path.join(
            config_dir, f'{prefix}_{config_id:04d}.config')
        write_config(config_dict, config_path)
        config_id += 1


def _get_1nneighbor():
    seq_len = 96
    batch_size = 32

    config = {}
    config['model'] = {}
    config['model']['model_name'] = '1NN'
    config['model']['seq_len'] = seq_len
    config['model']['batch_size'] = batch_size
    return config


def _get_linear():
    seq_len = 96
    multidim_handle = 'share'
    is_normal = 'True'

    lr = 0.001
    n_epoch = 100
    batch_size = 32

    config = {}
    config['model'] = {}
    config['model']['model_name'] = 'Linear'
    config['model']['seq_len'] = seq_len
    config['model']['multidim_handle'] = multidim_handle
    config['model']['is_normal'] = is_normal

    config['model']['lr'] = lr
    config['model']['n_epoch'] = n_epoch
    config['model']['batch_size'] = batch_size
    return config


def _get_tsmixer():
    seq_len = 96
    hidden_dim = 64
    n_block = 8
    dropout = 0.0
    is_normal = 'True'

    lr = 0.001
    n_epoch = 100
    batch_size = 32

    config = {}
    config['model'] = {}
    config['model']['model_name'] = 'TSMixer'
    config['model']['seq_len'] = seq_len
    config['model']['hidden_dim'] = hidden_dim
    config['model']['n_block'] = n_block
    config['model']['dropout'] = dropout
    config['model']['is_normal'] = is_normal

    config['model']['lr'] = lr
    config['model']['n_epoch'] = n_epoch
    config['model']['batch_size'] = batch_size
    return config


def _get_rpmixer_default():
    seq_len = 96
    proj_dim = -1
    dim_factor = 1.0
    n_layer = 8
    norm_layer = 'None'
    is_preact = 'True'
    is_random = 'True'
    is_normal = 'True'
    is_freq = 'True'

    lr = 0.001
    n_epoch = 100
    batch_size = 32

    config = {}
    config['model'] = {}
    config['model']['model_name'] = 'RPMixer'
    config['model']['seq_len'] = seq_len
    config['model']['proj_dim'] = proj_dim
    config['model']['dim_factor'] = dim_factor
    config['model']['n_layer'] = n_layer
    config['model']['norm_layer'] = norm_layer
    config['model']['is_preact'] = is_preact
    config['model']['is_random'] = is_random
    config['model']['is_normal'] = is_normal
    config['model']['is_freq'] = is_freq

    config['model']['lr'] = lr
    config['model']['n_epoch'] = n_epoch
    config['model']['batch_size'] = batch_size
    return config


def _get_rpmixer():
    config = _get_rpmixer_default()
    yield config

    config = _get_rpmixer_default()
    config['model']['seq_len'] = 512
    config['model']['n_layer'] = 1
    config['model']['is_normal'] = 'False'
    config['model']['lr'] = 0.0001
    yield config

    config = _get_rpmixer_default()
    config['model']['seq_len'] = 512
    config['model']['n_layer'] = 1
    config['model']['lr'] = 0.0001
    yield config

    config = _get_rpmixer_default()
    config['model']['seq_len'] = 512
    config['model']['proj_dim'] = 64
    config['model']['n_layer'] = 2
    config['model']['lr'] = 0.0001
    yield config

    config = _get_rpmixer_default()
    config['model']['seq_len'] = 512
    config['model']['n_layer'] = 4
    config['model']['lr'] = 0.0001
    yield config

    config = _get_rpmixer_default()
    config['model']['seq_len'] = 512
    config['model']['proj_dim'] = 32
    config['model']['n_layer'] = 1
    config['model']['lr'] = 0.0001
    yield config

#$&*end#$&*
#$&*start#$&*.engine/train_test/util.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import torch


def check_checkpoint(model_path, n_epoch):
    for i in range(n_epoch):
        model_path_i = model_path.format(i)
        if os.path.isfile(model_path_i):
            try:
                _ = torch.load(model_path_i, map_location='cpu')
            except:
                print(f'{model_path_i} can not be opened. It is removed!')
                os.remove(model_path_i)

#$&*end#$&*
#$&*start#$&*.engine/train_test/largest_metric.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import torch
import numpy as np


def _MAE(pred, gtrue):
    mask = np.round(gtrue).astype(int) > 0
    mask = mask.astype(float)
    mask /= np.mean(mask)
    loss = np.abs(pred - gtrue)
    loss = loss * mask
    loss[np.isnan(loss)] = 0
    return np.mean(loss)


def _MSE(pred, gtrue):
    mask = np.round(gtrue).astype(int) > 0
    mask = mask.astype(float)
    mask /= np.mean(mask)
    loss = (pred - gtrue) ** 2
    loss = loss * mask
    loss[np.isnan(loss)] = 0
    return np.mean(loss)


def _RMSE(pred, gtrue):
    return np.sqrt(_MSE(pred, gtrue))


def _MAPE(pred, gtrue):
    with np.errstate(divide='ignore', invalid='ignore'):
        mask = np.round(gtrue).astype(int) > 0
        mask = mask.astype('float')
        mask /= mask.mean()
        mape = np.abs((pred - gtrue) / gtrue)
        mape = np.nan_to_num(mask * mape)
        return np.mean(mape) * 100


def get_metric(pred, gtrue, is_mae_only=False):
    pred_len = pred.shape[2]
    mae = np.zeros(pred_len)
    if not is_mae_only:
        rmse = np.zeros(pred_len)
        mape = np.zeros(pred_len)
    for i in range(pred_len):
        mae[i] = _MAE(pred[:, :, i], gtrue[:, :, i])
        if not is_mae_only:
            rmse[i] = _RMSE(pred[:, :, i], gtrue[:, :, i])
            mape[i] = _MAPE(pred[:, :, i], gtrue[:, :, i])

    if is_mae_only:
        return mae
    else:
        metric = {}
        metric['mae'] = mae
        metric['rmse'] = rmse
        metric['mape'] = mape
        return metric


def mae_loss(dataset, pred, gtrue, device):
    gtrue_np = gtrue.detach().cpu().numpy()
    gtrue_np = dataset.inverse_transform(gtrue_np)
    mask = np.round(gtrue_np).astype(int) > 0
    mask = mask.astype(float)
    mask /= np.mean(mask)
    mask = torch.from_numpy(mask)
    mask = torch.where(torch.isnan(mask), torch.zeros_like(mask), mask)
    mask = mask.to(device, dtype=torch.float32)

    loss = torch.abs(pred - gtrue)
    loss = loss * mask
    loss = torch.where(torch.isnan(loss), torch.zeros_like(loss), loss)
    return torch.mean(loss)

#$&*end#$&*
#$&*start#$&*.engine/train_test/__init__.py
from .nn_train import nn_train
from .largest_metric import get_metric as get_largest_metric
from .largest_metric import mae_loss as largest_mae_loss
from .ltsf_metric import get_metric as get_ltsf_metric
from .ltsf_metric import mse_loss as ltsf_mse_loss

#$&*end#$&*
#$&*start#$&*.engine/train_test/nn_test.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np
import torch


def nn_test(data_loader, dataset, model, get_metric, device,
            is_inverse, is_mae_only):
    pred = []
    gtrue = []

    model.eval()
    with torch.no_grad():
        for batch_x, batch_y in data_loader:
            batch_x = batch_x.to(device, dtype=torch.float32)
            batch_y = batch_y.to(device, dtype=torch.float32)
            pred_i = model.forward(batch_x)

            pred_i = pred_i.detach().cpu().numpy()
            gtrue_i = batch_y.detach().cpu().numpy()
            pred.append(pred_i)
            gtrue.append(gtrue_i)

    pred = np.concatenate(pred, axis=0)
    gtrue = np.concatenate(gtrue, axis=0)

    if is_inverse:
        pred = dataset.inverse_transform(pred)
        gtrue = dataset.inverse_transform(gtrue)
    if is_mae_only:
        mae = get_metric(pred, gtrue, is_mae_only=True)
        return np.mean(mae)
    else:
        return get_metric(pred, gtrue)

#$&*end#$&*
#$&*start#$&*.engine/train_test/ltsf_metric.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np
import torch.nn as nn


def _MAE(pred, gtrue):
    return np.mean(np.abs(pred - gtrue))


def _MSE(pred, gtrue):
    return np.mean((pred - gtrue) ** 2)


def get_metric(pred, gtrue, is_mae_only=False):
    """
    Modified from https://github.com/cure-lab/LTSF-Linear
    """
    if is_mae_only:
        return _MAE(pred, gtrue)

    metric = {}
    metric['mae'] = _MAE(pred, gtrue)
    metric['mse'] = _MSE(pred, gtrue)
    return metric


def mse_loss(dataset, pred, gtrue, device):
    loss = nn.MSELoss()(pred, gtrue)
    return loss

#$&*end#$&*
#$&*start#$&*.engine/train_test/nn_train.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import os
import time
import joblib
import numpy as np
import torch
import torch.nn as nn
from .nn_test import nn_test
from .util import check_checkpoint


class EarlyStopping:
    """
    Early stopping

    Modified from https://github.com/cure-lab/LTSF-Linear
    """

    def __init__(self, patience=7):
        self.patience = patience
        self.counter = 0
        self.best_loss = None
        self.early_stop = False

    def __call__(self, loss_valid, model_pkl, result_pkl):
        if self.best_loss is None:
            self.best_loss = loss_valid
            self.model_pkl = model_pkl
            self.result_pkl = result_pkl

        elif loss_valid > self.best_loss:
            self.counter += 1
            if self.counter >= self.patience:
                self.early_stop = True
        else:
            self.best_loss = loss_valid
            self.counter = 0
            self.model_pkl = model_pkl
            self.result_pkl = result_pkl


def nn_train(model, model_path, result_path, config,
             get_loader, loss_fun, get_metric, is_inverse,
             device, n_worker):
    model.to(device)
    model.train()

    loader_train, dataset_train = get_loader(
        'train', config, n_worker)
    loader_valid, dataset_valid = get_loader(
        'valid', config, n_worker)
    loader_test, dataset_test = get_loader(
        'test', config, n_worker)

    lr = float(config['model']['lr'])
    n_iter = len(loader_train)
    n_epoch = int(config['model']['n_epoch'])

    optimizer = torch.optim.AdamW(
        model.parameters(), lr=lr)

    model_path_final = model_path.format(9999)
    result_path_final = result_path.format(9999)
    if (os.path.isfile(model_path_final) and
            os.path.isfile(result_path_final)):
        return

    early_stopper = EarlyStopping()
    check_checkpoint(model_path, n_epoch)
    start_epoch = 0
    loss_train = np.zeros(n_epoch)
    toc_train = np.zeros(n_epoch)
    for i in range(start_epoch, n_epoch):
        model_path_i = model_path.format(i)
        result_path_i = result_path.format(i)
        if os.path.isfile(model_path_i):
            print(f'loading {model_path_i}')
            model_pkl = torch.load(model_path_i, map_location='cpu')
            loss_train = model_pkl['loss_train']
            toc_train = model_pkl['toc_train']
            loss_valid = model_pkl['loss_valid']
            loss_epoch = loss_train[i]
            toc_epoch = toc_train[i]

            model.load_state_dict(
                model_pkl['model_state_dict'])
            model.to(device)
            model.train()

            optimizer.load_state_dict(
                model_pkl['optimizer_state_dict'])

            if os.path.isfile(result_path_i):
                result_pkl = joblib.load(result_path_i)
                metric_test = result_pkl['metric_test']
            else:
                metric_valid = nn_test(
                    loader_valid, dataset_valid, model,
                    get_metric, device, is_inverse, False)
                metric_test = nn_test(
                    loader_test, dataset_test, model,
                    get_metric, device, is_inverse, False)
                result_pkl = {}
                result_pkl['loss_valid'] = loss_valid
                result_pkl['metric_test'] = metric_test
                result_pkl['metric_valid'] = metric_valid
                result_pkl['n_param'] = model.get_n_param()
                joblib.dump(result_pkl, result_path_i)

                model_pkl = {}
                model_pkl['loss_train'] = loss_train
                model_pkl['loss_valid'] = loss_valid
                model_pkl['metric_test'] = metric_test
                model_pkl['metric_valid'] = metric_valid
                model_pkl['toc_train'] = toc_train
                model_pkl['model_state_dict'] = model.state_dict()
                model_pkl['optimizer_state_dict'] = optimizer.state_dict()
                torch.save(model_pkl, model_path_i)

            mae_test = np.mean(metric_test['mae'])

            print((f'epoch {i + 1}/{n_epoch}, '
                   f'train loss={loss_epoch:0.4f}, '
                   f'train time={toc_epoch:0.2f}, '
                   f'valid mae={loss_valid:0.4f}, '
                   f'test mae={mae_test:0.4f}.'))

            early_stopper(loss_valid, model_pkl, result_pkl)
            if early_stopper.early_stop or i == n_epoch - 1:
                torch.save(early_stopper.model_pkl,
                           model_path_final)
                joblib.dump(early_stopper.result_pkl,
                            result_path_final)
                print(f'early stopped at epoch {i + 1}.')
                return
            continue

        tic = time.time()
        loss_epoch = 0
        model.train()
        for batch_x, batch_y in loader_train:
            optimizer.zero_grad()

            batch_x = batch_x.to(device, dtype=torch.float32)
            batch_y = batch_y.to(device, dtype=torch.float32)

            pred = model.forward(batch_x)
            loss = loss_fun(dataset_train, pred, batch_y, device)

            loss.backward()
            optimizer.step()
            loss_epoch += loss.item()

        loss_epoch /= n_iter
        toc_epoch = time.time() - tic

        loss_train[i] = loss_epoch
        toc_train[i] = toc_epoch

        loss_valid = nn_test(
            loader_valid, dataset_valid, model,
            get_metric, device, is_inverse, True)
        metric_valid = nn_test(
            loader_valid, dataset_valid, model,
            get_metric, device, is_inverse, False)
        metric_test = nn_test(
            loader_test, dataset_test, model,
            get_metric, device, is_inverse, False)

        model_pkl = {}
        model_pkl['loss_train'] = loss_train
        model_pkl['loss_valid'] = loss_valid
        model_pkl['metric_test'] = metric_test
        model_pkl['metric_valid'] = metric_valid
        model_pkl['toc_train'] = toc_train
        model_pkl['model_state_dict'] = model.state_dict()
        model_pkl['optimizer_state_dict'] = optimizer.state_dict()
        torch.save(model_pkl, model_path_i)

        result_pkl = {}
        result_pkl['loss_valid'] = loss_valid
        result_pkl['metric_test'] = metric_test
        result_pkl['metric_valid'] = metric_valid
        result_pkl['n_param'] = model.get_n_param()
        joblib.dump(result_pkl, result_path_i)

        mae_test = np.mean(metric_test['mae'])

        print((f'epoch {i + 1}/{n_epoch}, '
               f'train loss={loss_epoch:0.4f}, '
               f'train time={toc_epoch:0.2f}, '
               f'valid mae={loss_valid:0.4f}, '
               f'test mae={mae_test:0.4f}.'))

        early_stopper(loss_valid, model_pkl, result_pkl)
        if early_stopper.early_stop or i == n_epoch - 1:
            torch.save(early_stopper.model_pkl,
                       model_path_final)
            joblib.dump(early_stopper.result_pkl,
                        result_path_final)
            print(f'early stopped at epoch {i + 1}.')
            return

#$&*end#$&*
#$&*start#$&*.engine/model/tsmixer.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import torch
import torch.nn as nn
from collections import OrderedDict


class _Block(nn.Module):
    """
    TSMixer block

    Modified from https://github.com/google-research/google-research/blob/master/tsmixer
    """

    def __init__(self, in_len, in_dim, hidden_dim, dropout):
        super(_Block, self).__init__()

        self.bn_0 = nn.BatchNorm2d(1)
        self.linear_0 = nn.Linear(in_len, in_len)
        self.relu_0 = nn.ReLU()
        self.dropout_0 = nn.Dropout(dropout)

        self.bn_1 = nn.BatchNorm2d(1)
        self.linear_1 = nn.Linear(in_dim, hidden_dim)
        self.relu_1 = nn.ReLU()
        self.dropout_1 = nn.Dropout(dropout)
        self.linear_2 = nn.Linear(hidden_dim, in_dim)
        self.relu_2 = nn.ReLU()
        self.dropout_2 = nn.Dropout(dropout)

    def forward(self, x):
        # x = [batch_size, in_dim, x_len, ]
        # y = [batch_size, in_dim, x_len, ]

        h = torch.unsqueeze(x, 1)
        h = self.bn_0(h)
        h = h[:, 0, :, :]
        h = self.linear_0(h)
        h = self.relu_0(h)
        h = self.dropout_0(h)
        x = x + h

        h = torch.unsqueeze(x, 1)
        h = self.bn_1(h)
        h = h[:, 0, :, :]
        h = torch.transpose(h, 1, 2)
        h = self.linear_1(h)
        h = self.relu_1(h)
        h = self.dropout_1(h)
        h = self.linear_2(h)
        h = self.relu_2(h)
        h = self.dropout_2(h)
        h = torch.transpose(h, 1, 2)
        y = x + h
        return y


class TSMixer(nn.Module):
    """
    TSMixer

    Modified from https://github.com/google-research/google-research/blob/master/tsmixer
    """

    def __init__(self, seq_len, pred_len, seq_dim, feat_dim,
                 hidden_dim, n_block, dropout, is_normal):
        super(TSMixer, self).__init__()
        self.model_name = 'TSMixer'
        seq_feat_len = seq_len + feat_dim

        layers = OrderedDict()
        for i in range(n_block):
            layers[f'block_{i}'] = _Block(
                seq_feat_len, seq_dim, hidden_dim, dropout)
        encoder = nn.Sequential(layers)
        self.add_module('encoder', encoder)
        self.encoder = encoder
        self.decoder = nn.Linear(seq_feat_len, pred_len)

        self.seq_len = seq_len
        self.seq_dim = seq_dim
        self.is_normal = is_normal

    def forward(self, x):
        # x = [batch_size, seq_dim, seq_len, ]
        # y = [batch_size, seq_dim, pred_len, ]
        is_normal = self.is_normal
        seq_len = self.seq_len
        if is_normal:
            x_ = x.detach()
            x_mu = torch.mean(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma = torch.std(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma[x_sigma < 1e-6] = 1.0
            x[:, :, :seq_len] = (x[:, :, :seq_len] - x_mu) / x_sigma

        h = self.encoder(x)
        y = self.decoder(h)

        if is_normal:
            y = (y * x_sigma) + x_mu
        return y

    def get_n_param(self):
        n_param = 0
        for param in self.parameters():
            n_param += torch.numel(param)
        return n_param

#$&*end#$&*
#$&*start#$&*.engine/model/rpmixer.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np
import torch
import torch.nn as nn
from collections import OrderedDict


class _ComplexLinear(nn.Module):
    """
    https://github.com/wavefrontshaping/complexPyTorch/tree/master
    """

    def __init__(self, in_features, out_features):
        super(_ComplexLinear, self).__init__()
        self.linear_real = nn.Linear(in_features, out_features)
        self.linear_imag = nn.Linear(in_features, out_features)

    def forward(self, x):
        x_freq = torch.fft.fft(x)
        y_freq = _apply_complex(
            self.linear_real, self.linear_imag, x_freq)
        return torch.fft.ifft(y_freq).real


def _apply_complex(func_real, func_imag, x, dtype=torch.complex64):
    return ((func_real(x.real)-func_imag(x.imag)).type(dtype) +
            1j*(func_real(x.imag)+func_imag(x.real)).type(dtype))


class _BatchNorm2d(nn.Module):
    def __init__(self):
        super(_BatchNorm2d, self).__init__()
        self.bn = nn.BatchNorm2d(1)

    def forward(self, h):
        h = torch.unsqueeze(h, 1)
        h = self.bn(h)
        h = h[:, 0, :, :]
        return h


class _TransLinear(nn.Module):
    def __init__(self, in_dim, in_len, out_dim, is_preact, norm_layer):
        super(_TransLinear, self).__init__()
        self.relu = nn.ReLU()
        self.linear = nn.Linear(in_dim, out_dim)

        if norm_layer == 'BN':
            self.normalize = _BatchNorm2d()
        elif norm_layer == 'LN':
            self.normalize = nn.LayerNorm([in_dim, in_len, ])
        elif norm_layer == 'IN':
            self.normalize = nn.InstanceNorm1d(in_dim)
        else:
            self.normalize = nn.Identity()
        self.add_module('normalize', self.normalize)

        self.is_preact = is_preact

    def forward(self, x):
        is_preact = self.is_preact
        h = self.normalize(x)
        h = torch.transpose(h, 1, 2)
        if is_preact:
            h = self.relu(h)
            h = self.linear(h)
        else:
            h = self.linear(h)
        h = torch.transpose(h, 1, 2)
        return h


class _Block_1(nn.Module):
    def __init__(self, in_len, out_len, seq_dim, proj_dim, dim_factor,
                 norm_layer, is_preact, is_random, is_freq,
                 is_skip, is_first_relu):
        super(_Block_1, self).__init__()
        if is_skip:
            self.relu_0 = nn.ReLU()

        if is_freq:
            self.linear_0 = _ComplexLinear(in_len, out_len)
        else:
            self.linear_0 = nn.Linear(in_len, out_len)
        self.add_module('linear_0', self.linear_0)

        if norm_layer == 'BN':
            self.normalize = _BatchNorm2d()
        elif norm_layer == 'LN':
            self.normalize = nn.LayerNorm([seq_dim, in_len, ])
        elif norm_layer == 'IN':
            self.normalize = nn.InstanceNorm1d(seq_dim)
        else:
            self.normalize = nn.Identity()
        self.add_module('normalize', self.normalize)

        proj_dim = np.ceil(proj_dim * dim_factor)
        proj_dim = int(proj_dim)
        if is_random:
            self.linear_1 = _TransLinear(
                seq_dim, out_len, proj_dim, is_preact, None)
        else:
            self.linear_1 = _TransLinear(
                seq_dim, out_len, proj_dim, is_preact, norm_layer)
        self.add_module('linear_1', self.linear_1)
        self.linear_2 = _TransLinear(
            proj_dim, out_len, seq_dim, is_preact, norm_layer)
        self.add_module('linear_2', self.linear_2)

        if is_random:
            for parameter in self.linear_1.parameters():
                parameter.requires_grad = False

        self.is_random = is_random
        self.is_skip = is_skip
        self.is_preact = is_preact
        self.is_first_relu = is_first_relu

    def forward(self, x):
        # x = [batch_size, in_dim, x_len, ]
        # y = [batch_size, in_dim, y_len, ]
        is_skip = self.is_skip
        is_preact = self.is_preact
        is_first_relu = self.is_first_relu

        if is_preact:
            if is_skip:
                h = self.normalize(x)
                if is_first_relu:
                    h = self.relu_0(h)
            else:
                h = x
            h = self.linear_0(h)
        else:
            h = self.normalize(x)
            h = self.linear_0(h)
        if is_skip:
            x = x + h
        else:
            x = h
        if not is_preact:
            x = self.relu_0(x)

        is_random = self.is_random
        if is_random:
            for parameter in self.linear_1.parameters():
                parameter.requires_grad = False
        h = self.linear_1(x)
        x = x + self.linear_2(h)
        if not is_preact:
            x = self.relu_0(x)
        return x


class RPMixer(nn.Module):
    """
    RPMixer network
    """

    def __init__(self, seq_len, pred_len, seq_dim, feat_dim,
                 proj_dim, dim_factor, n_layer, norm_layer,
                 is_preact, is_random, is_normal, is_freq):
        super(RPMixer, self).__init__()
        self.model_name = 'RPMixer'

        seq_feat_len = seq_len + feat_dim

        if proj_dim == -1:
            proj_dim = np.sqrt(seq_dim)
            proj_dim = int(np.ceil(proj_dim))

        layers = OrderedDict()
        for i in range(n_layer):
            is_skip = True
            if i == 0:
                is_first_relu = False
            else:
                is_first_relu = True
            layers[f'block_{i}'] = _Block_1(
                seq_feat_len, seq_feat_len, seq_dim, proj_dim, dim_factor,
                norm_layer, is_preact, is_random, is_freq,
                is_skip, is_first_relu)

        encoder = nn.Sequential(layers)
        self.add_module(f'encoder', encoder)
        self.encoder_layers = layers

        decoder = nn.Linear(seq_feat_len, pred_len)
        self.add_module(f'decoder', decoder)
        self.decoder = decoder

        self.n_layer = n_layer
        self.encoder = encoder
        self.seq_len = seq_len
        self.pred_len = pred_len
        self.seq_dim = seq_dim
        self.is_normal = is_normal

    def forward(self, x):
        # x = [batch_size, seq_dim, seq_len, ]
        # y = [batch_size, seq_dim, pred_len, ]
        is_normal = self.is_normal
        seq_len = self.seq_len
        if is_normal:
            x_ = x.detach()
            x_mu = torch.mean(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma = torch.std(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma[x_sigma < 1e-6] = 1.0
            x[:, :, :seq_len] = (x[:, :, :seq_len] - x_mu) / x_sigma

        h = self.encoder(x)
        y = self.decoder(h)

        if is_normal:
            y = (y * x_sigma) + x_mu
        return y

    def forward_i(self, x, i):
        # x = [batch_size, seq_dim, seq_len, ]
        # y = [batch_size, seq_dim, pred_len, ]
        is_normal = self.is_normal
        seq_len = self.seq_len
        if is_normal:
            x_ = x.detach()
            x_mu = torch.mean(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma = torch.std(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma[x_sigma < 1e-6] = 1.0
            x[:, :, :seq_len] = (x[:, :, :seq_len] - x_mu) / x_sigma

        h = self.encoder_layers[f'block_{i}'](x)
        y = self.decoder(h)

        if is_normal:
            y = (y * x_sigma) + x_mu
        return y

    def get_n_param(self):
        n_param = 0
        for param in self.parameters():
            if param.requires_grad:
                n_param += torch.numel(param)
        return n_param

#$&*end#$&*
#$&*start#$&*.engine/model/linear.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import torch
import torch.nn as nn


class Linear(nn.Module):
    """
    Linear model
    """

    def __init__(self, seq_len, pred_len, seq_dim, feat_dim,
                 multidim_handle, is_normal):
        super(Linear, self).__init__()
        self.model_name = 'Linear'
        seq_feat_len = seq_len + feat_dim

        assert multidim_handle in ['individual', 'share', ]

        if multidim_handle == 'individual':
            encoder = {}
            decoder = {}
            for i in range(seq_dim):
                encoder[i] = nn.Identity()
                decoder[i] = nn.Linear(
                    seq_feat_len, pred_len)
                self.add_module(f'encoder_{i}', encoder[i])
                self.add_module(f'decoder_{i}', decoder[i])
        elif multidim_handle == 'share':
            encoder = nn.Identity()
            decoder = nn.Linear(
                seq_feat_len, pred_len)
            self.add_module('encoder', encoder)
            self.add_module('decoder', decoder)

        self.encoder = encoder
        self.decoder = decoder

        self.seq_len = seq_len
        self.pred_len = pred_len
        self.seq_dim = seq_dim
        self.multidim_handle = multidim_handle
        self.is_normal = is_normal

    def forward(self, x):
        # x = [batch_size, seq_dim, seq_len, ]
        # y = [batch_size, seq_dim, pred_len, ]

        is_normal = self.is_normal
        seq_len = self.seq_len
        if is_normal:
            x_ = x.detach()
            x_mu = torch.mean(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma = torch.std(x_[:, :, :seq_len], 2, keepdim=True)
            x_sigma[x_sigma < 1e-6] = 1.0
            x[:, :, :seq_len] = (x[:, :, :seq_len] - x_mu) / x_sigma

        multidim_handle = self.multidim_handle
        if multidim_handle == 'individual':
            seq_dim = self.seq_dim
            y = []
            for i in range(seq_dim):
                h = self.encoder[i](x[:, i, :])
                y.append(self.decoder[i](h))
                y[i] = torch.unsqueeze(y[i], 1)
            y = torch.cat(y, dim=1)
        elif multidim_handle == 'share':
            h = self.encoder(x)
            y = self.decoder(h)

        if is_normal:
            y = (y * x_sigma) + x_mu
        return y

    def get_n_param(self):
        n_param = 0
        for param in self.parameters():
            n_param += torch.numel(param)
        return n_param

#$&*end#$&*
#$&*start#$&*.engine/model/__init__.py
from .get_model import get_model
from .onenn_regr import OneNNRegr

#$&*end#$&*
#$&*start#$&*.engine/model/get_model.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import time
from .linear import Linear
from .tsmixer import TSMixer
from .rpmixer import RPMixer


def get_rpmixer(config):
    seq_len = int(config['seq_len'])
    pred_len = int(config['pred_len'])
    seq_dim = int(config['seq_dim'])
    feat_dim = int(config['feat_dim'])
    proj_dim = int(config['proj_dim'])
    dim_factor = float(config['dim_factor'])
    n_layer = int(config['n_layer'])
    norm_layer = config['norm_layer']

    is_preact = config['is_preact']
    is_preact = is_preact.lower() == 'true'
    is_random = config['is_random']
    is_random = is_random.lower() == 'true'
    is_normal = config['is_normal']
    is_normal = is_normal.lower() == 'true'
    is_freq = config['is_freq']
    is_freq = is_freq.lower() == 'true'

    model = RPMixer(seq_len, pred_len, seq_dim, feat_dim,
                    proj_dim, dim_factor, n_layer, norm_layer,
                    is_preact, is_random, is_normal, is_freq)
    return model


def get_linear(config):
    seq_len = int(config['seq_len'])
    pred_len = int(config['pred_len'])
    seq_dim = int(config['seq_dim'])
    feat_dim = int(config['feat_dim'])
    multidim_handle = config['multidim_handle']

    is_normal = config['is_normal']
    is_normal = is_normal.lower() == 'true'

    model = Linear(seq_len, pred_len, seq_dim, feat_dim,
                   multidim_handle, is_normal)
    return model


def get_tsmixer(config):
    seq_len = int(config['seq_len'])
    pred_len = int(config['pred_len'])
    seq_dim = int(config['seq_dim'])
    feat_dim = int(config['feat_dim'])
    hidden_dim = int(config['hidden_dim'])
    n_block = int(config['n_block'])
    dropout = float(config['dropout'])

    is_normal = config['is_normal']
    is_normal = is_normal.lower() == 'true'

    model = TSMixer(seq_len, pred_len, seq_dim, feat_dim,
                    hidden_dim, n_block, dropout, is_normal)
    return model


def get_model(config, verbose=True):

    config = config['model']
    model_name = config['model_name']
    if verbose:
        print(f'get {model_name}... ', end='')
    tic = time.time()
    if model_name == 'Linear':
        model = get_linear(config)
    elif model_name == 'TSMixer':
        model = get_tsmixer(config)
    elif model_name == 'RPMixer':
        model = get_rpmixer(config)

    toc = time.time() - tic
    if verbose:
        print(f'done! {toc:0.2f}')
    return model

#$&*end#$&*
#$&*start#$&*.engine/model/onenn_regr.py
# -*- coding: utf-8 -*-
"""
@author: Michael Yeh
"""


import numpy as np
import pyscamp


class OneNNRegr:
    def __init__(self, seq_len, pred_len):
        self.seq_len = seq_len
        self.pred_len = pred_len

    def fit(self, data_train):
        self.data_train = data_train

    def predict_from_neighbor(self, data, neighbor):
        seq_len = self.seq_len
        pred_len = self.pred_len
        n_sub = neighbor.shape[0]
        n_dim = neighbor.shape[1]

        gtrue = np.zeros((n_sub, n_dim, pred_len, ))
        for i in range(n_sub):
            gtrue[i, :, :] = data[i + seq_len:i + seq_len + pred_len, :].T

        pred = np.zeros((n_sub, n_dim, pred_len, ))
        for i in range(n_dim):
            neighbor_idx = neighbor[:, i]

            pred[:, i, :] = self._scale_predict(
                data[:, i], self.data_train[:, i],
                neighbor_idx)
        return gtrue, pred

    def predict(self, data, return_neighbor=False):
        seq_len = self.seq_len
        pred_len = self.pred_len

        n_sub = data.shape[0] - seq_len - pred_len + 1
        n_dim = data.shape[1]
        assert n_dim == self.data_train.shape[1]

        gtrue = np.zeros((n_sub, n_dim, pred_len, ))
        for i in range(n_sub):
            gtrue[i, :, :] = data[i + seq_len:i + seq_len + pred_len, :].T

        pred = np.zeros((n_sub, n_dim, pred_len, ))
        if return_neighbor:
            neighbor = np.zeros((n_sub, n_dim, ))

        for i in range(n_dim):
            if (data.shape[0] == self.data_train.shape[0] and
                    np.allclose(data[:, i], self.data_train[:, i])):
                _, neighbor_idx = pyscamp.selfjoin(
                    data[:-pred_len, i],
                    seq_len)
            else:
                _, neighbor_idx = pyscamp.abjoin(
                    data[:-pred_len, i],
                    self.data_train[:-pred_len, i],
                    seq_len)
            if return_neighbor:
                neighbor[:, i] = neighbor_idx

            pred[:, i, :] = self._scale_predict(
                data[:, i], self.data_train[:, i],
                neighbor_idx)

        if return_neighbor:
            return gtrue, pred, neighbor
        else:
            return gtrue, pred

    def _scale_predict(self, data_test, data_train, neighbor_idx):
        seq_len = self.seq_len
        pred_len = self.pred_len

        n_sub = data_test.shape[0] - seq_len - pred_len + 1

        pred = np.zeros((n_sub, pred_len, ))
        for i in range(n_sub):
            query_i = data_test[i:i + seq_len]
            query_i_max = np.max(query_i)
            query_i_min = np.min(query_i)
            query_i_range = query_i_max - query_i_min
            if query_i_range < 1e-6:
                query_i_range = 1
            query_i_norm = ((query_i - query_i_min) /
                            query_i_range)

            neighbor_i_idx = neighbor_idx[i]
            if neighbor_i_idx == -1:
                pred[i, :] = np.ones(pred_len) * query_i[-1]
            else:
                neighbor_i = data_train[
                    neighbor_i_idx:
                    neighbor_i_idx + seq_len]
                neighbor_i_max = np.max(neighbor_i)
                neighbor_i_min = np.min(neighbor_i)
                neighbor_i_range = neighbor_i_max - neighbor_i_min
                if neighbor_i_range < 1e-6:
                    neighbor_i_range = 1
                neighbor_i_norm = ((neighbor_i - neighbor_i_min) /
                                   neighbor_i_range)

                pred_i = data_train[
                    neighbor_i_idx + seq_len:
                    neighbor_i_idx + seq_len + pred_len]
                pred_i_norm = ((pred_i - neighbor_i_min) /
                               neighbor_i_range)
                offset = - neighbor_i_norm[-1] + query_i_norm[-1]
                pred[i, :] = ((pred_i_norm + offset) *
                              query_i_range + query_i_min)
        return pred

#$&*end#$&*

